Intermediate statistics for a system with symplectic symmetry: the Dirac rose graph

We study the spectral statistics of the Dirac operator on a rose-shaped graph---a graph with a single vertex and all bonds connected at both ends to the vertex. We formulate a secular equation that generically determines the eigenvalues of the Dirac rose graph, which is seen to generalise the secular equation for a star graph with Neumann boundary conditions. We derive approximations to the spectral pair correlation function at large and small values of spectral spacings, in the limit as the number of bonds approaches infinity, and compare these predictions with results of numerical calculations. Our results represent the first example of intermediate statistics from the symplectic symmetry class.

==> cf-rose100-pcf-101-61-21-150K.dat <==
1.033333 0.10026102582795349 0.10748302582795333 0.13026902582795352 -2.299978235521949 -2.2304223431566754 -2.0381535374003144
1.1 0.08290484929348763 0.08714984929348768 0.11027584929348766 -2.4900617228522055 -2.440126236294852 -2.2047703314248928
1.166667 0.06156938430117398 0.0739753843011739 0.09429238430117404 -2.787590540089951 -2.6040228856951786 -2.3613548529309085
1.233333 0.050491082346376226 0.05807608234637618 0.07679708234637617 -2.985958545494649 -2.846001363454542 -2.56658862983172
1.3 0.041316816864689354 0.05222481686468927 0.06922081686468928 -3.186485673886683 -2.952197478205507 -2.670453639852237
1.366667 0.03610485034943167 0.04084985034943167 0.06471885034943159 -3.3213280639586062 -3.197852121099441 -2.737702769840977
1.433333 0.02985069423405462 0.033154694234054594 0.05652669423405454 -3.5115471819917103 -3.406570966521594 -2.8730422880863165
1.5 0.02606302078551259 0.024901020785512706 0.053839020785512615 -3.647237797444817 -3.692846480949647 -2.921756781301538
1.566667 0.020457210048285157 0.023859210048285062 0.05380921004828498 -3.889419889033086 -3.735584970643968 -2.9223106359772495
1.633333 0.019282283515016596 0.02496628351501662 0.052899283515016604 -3.948568557237601 -3.690229023772871 -2.9393654843491785
1.7 0.018233097722590852 0.02426509772259089 0.05107909772259078 -4.004516780284365 -3.718716268826622 -2.974379911979471
1.766667 0.014063812499780282 0.02216181249978022 0.0474608124997804 -4.264150270055072 -3.8093846289414692 -3.047850908445956
1.833333 0.01571762601772564 0.020629626017725666 0.04870162601772576 -4.152972520069364 -3.8810270801425135 -3.022042860996647
1.9 0.014363532794700484 0.018462532794700337 0.04654253279470044 -4.243062729275072 -3.99201185483913 -3.0673887007001013
1.966667 0.014592292743722979 0.020150292743723153 0.04429229274372304 -4.227261783918629 -3.904536462470505 -3.116944595764093
2.033333 0.012303287030637877 0.01762728703063776 0.045409287030637735 -4.397888814042307 -4.038307178098423 -3.092038634708203
2.1 0.01399086863814758 0.017604868638147586 0.04582536863814757 -4.269350402300326 -4.039579788024795 -3.082917440811964
2.166667 0.017736426766916003 0.01789042676691599 0.04639082676691597 -4.032134744772456 -4.023489526692041 -3.0706535382838287
2.233333 0.015420234401183563 0.01900723440118357 0.04670933440118363 -4.172074709848121 -3.9629356143285825 -3.063811254169655
2.3 0.013166553556200666 0.024128553556200583 0.046898353556200534 -4.330075486448375 -3.724359344937978 -3.059772709557615
2.366667 0.011261201207466653 0.02204420120746664 0.05010940120746665 -4.486391982789305 -3.8147056954639433 -2.9935466396435317
2.433333 0.011011890140775416 0.020294890140775568 0.04887429014077549 -4.508779668070518 -3.897386141823662 -3.018503784755984
2.5 0.012617713903753325 0.02181171390375325 0.04771921390375322 -4.372653586950951 -3.825308118465317 -3.042421154986319
2.566667 0.01295795134606692 0.02238695134606683 0.049500351346066895 -4.346045675702359 -3.7992770190506393 -3.0057755115323412
2.633333 0.014048667677667881 0.021386667677667726 0.04861026767766785 -4.265227714911017 -3.8449875568194956 -3.023920501302044
2.7 0.0113544014752609 0.02133340147526086 0.05097200147526093 -4.47814981505067 -3.8474812901428233 -2.97647878768953
2.766667 0.010133085914426632 0.019158085914426692 0.05156618591442674 -4.591949375875632 -3.955030411511882 -2.964889133041122
2.833333 0.01587079469230268 0.01812379469230252 0.047115994692302654 -4.143274670568193 -4.0105295801876375 -3.055142745537302
2.9 0.01607154221448437 0.019663542214484186 0.05134724221448428 -4.130705135294504 -3.9289890068157307 -2.9691440497073307
2.966667 0.012339262653418226 0.01710726265341811 0.0495977626534182 -4.394969014849451 -4.06825218906592 -3.0038095540626304
3.033333 0.012134640571941135 0.019542640571941217 0.052053040571941156 -4.411691059365331 -3.9351565047555175 -2.955492069259583
3.1 0.017106977540758406 0.019222977540758412 0.0494008775407585 -4.068268855381354 -3.9516489685646734 -3.007787090963072
3.166667 0.013352199655290109 0.020549699655290188 0.047261799655290204 -4.31607413952214 -3.884908953461044 -3.05205292806498
3.233333 0.012750739934531463 0.019442139934531477 0.048021739934531515 -4.362165974980715 -3.940312407071281 -3.0361014553066834
3.3 0.011836445627206649 0.01719644562720668 0.04952104562720672 -4.436571895000283 -4.063052566098704 -3.0053575355781805
3.366667 0.014127599177595762 0.0166615991775958 0.049230299177595804 -4.259625006304718 -4.094648657798726 -3.0112460080906236
3.433333 0.013780833575967044 0.014171833575967074 0.04951183357596711 -4.284476523501426 -4.256498835205704 -3.005543575837543
3.5 0.01482306557649915 0.016335065576499108 0.04566316557649919 -4.2115708264907505 -4.114441219459102 -3.086463310969173
3.566667 0.012986522330943107 0.020256022330943035 0.04755532233094306 -4.3438432030847665 -3.899303130585008 -3.0458615650044556
3.633333 0.012575678492313225 0.024235378492313275 0.04705747849231334 -4.375990608800737 -3.7199417922159412 -3.0563854778172415
3.7 0.010817206533287882 0.021731406533287756 0.04804140653328781 -4.526617215118103 -3.828996759091669 -3.0356920038207766
3.766667 0.01050300500675494 0.02041000500675505 0.047682305006754966 -4.556093871644008 -3.891730056851494 -3.043194914131062
3.833333 0.01076615049464702 0.01973905049464708 0.04605715049464709 -4.531348280244526 -3.925156346708794 -3.077872251578286
3.9 0.010974859586373897 0.01644405958637385 0.04749835958637383 -4.51214811405501 -4.107790986359428 -3.047060103561598
3.966667 0.013948116701684943 0.015250516701684869 0.04821331670168494 -4.2724107832919955 -4.183141894425005 -3.0321200159659614


==> rRose100-pcf-101-150K.dat <==
0.0          0.0
3.333333e-02 1.135263e-01 
1.000000e-01 3.204925e-01 
1.666667e-01 4.906328e-01 
2.333333e-01 6.295889e-01 
3.000000e-01 7.386180e-01 
3.666667e-01 8.271296e-01 
4.333333e-01 8.935493e-01 
5.000000e-01 9.476117e-01 
5.666667e-01 9.882445e-01 
6.333333e-01 1.016480e+00 
7.000000e-01 1.037912e+00 
7.666667e-01 1.057966e+00 
8.333333e-01 1.066424e+00 
9.000000e-01 1.072704e+00 
9.666667e-01 1.077112e+00 
1.033333e+00 1.080948e+00 
1.100000e+00 1.078928e+00 
1.166667e+00 1.077074e+00 
1.233333e+00 1.075768e+00 
1.300000e+00 1.072416e+00 
1.366667e+00 1.067568e+00 
1.433333e+00 1.064780e+00 
1.500000e+00 1.062643e+00 
1.566667e+00 1.058959e+00 
1.633333e+00 1.053456e+00 
1.700000e+00 1.052542e+00 
1.766667e+00 1.047072e+00 
1.833333e+00 1.043501e+00 
1.900000e+00 1.040398e+00 
1.966667e+00 1.038044e+00 
2.033333e+00 1.034307e+00 
2.100000e+00 1.032344e+00 
2.166667e+00 1.031216e+00 
2.233333e+00 1.027114e+00 
2.300000e+00 1.026627e+00 
2.366667e+00 1.024142e+00 
2.433333e+00 1.021002e+00 
2.500000e+00 1.020689e+00 
2.566667e+00 1.019056e+00 
2.633333e+00 1.017389e+00 
2.700000e+00 1.016220e+00 
2.766667e+00 1.016161e+00 
2.833333e+00 1.014140e+00 
2.900000e+00 1.013737e+00 
2.966667e+00 1.010293e+00 
3.033333e+00 1.010672e+00 
3.100000e+00 1.010383e+00 
3.166667e+00 1.009517e+00 
3.233333e+00 1.009076e+00 
3.300000e+00 1.007951e+00 
3.366667e+00 1.007031e+00 
3.433333e+00 1.008158e+00 
3.500000e+00 1.007036e+00 
3.566667e+00 1.005433e+00 
3.633333e+00 1.004448e+00 
3.700000e+00 1.003204e+00 
3.766667e+00 1.003445e+00 
3.833333e+00 1.002183e+00 
3.900000e+00 1.001079e+00 
3.966667e+00 1.003544e+00 


==> rose100-pcf-101-150K.dat <==
0.0          0.0
3.333333e-02 1.227857e-01 
1.000000e-01 3.169465e-01 
1.666667e-01 4.791308e-01 
2.333333e-01 6.248716e-01 
3.000000e-01 7.335176e-01 
3.666667e-01 8.250130e-01 
4.333333e-01 8.943505e-01 
5.000000e-01 9.456342e-01 
5.666667e-01 9.835833e-01 
6.333333e-01 1.014711e+00 
7.000000e-01 1.035091e+00 
7.666667e-01 1.054435e+00 
8.333333e-01 1.065150e+00 
9.000000e-01 1.075093e+00 
9.666667e-01 1.074141e+00 
1.033333e+00 1.074887e+00 
1.100000e+00 1.073174e+00 
1.166667e+00 1.078306e+00 
1.233333e+00 1.075519e+00 
1.300000e+00 1.072749e+00 
1.366667e+00 1.067607e+00 
1.433333e+00 1.064833e+00 
1.500000e+00 1.060705e+00 
1.566667e+00 1.059335e+00 
1.633333e+00 1.054333e+00 
1.700000e+00 1.049888e+00 
1.766667e+00 1.049150e+00 
1.833333e+00 1.043096e+00 
1.900000e+00 1.040490e+00 
1.966667e+00 1.036685e+00 
2.033333e+00 1.035734e+00 
2.100000e+00 1.031102e+00 
2.166667e+00 1.024673e+00 
2.233333e+00 1.024537e+00 
2.300000e+00 1.024544e+00 
2.366667e+00 1.024386e+00 
2.433333e+00 1.022736e+00 
2.500000e+00 1.019378e+00 
2.566667e+00 1.017418e+00 
2.633333e+00 1.014827e+00 
2.700000e+00 1.016129e+00 
2.766667e+00 1.016056e+00 
2.833333e+00 1.009113e+00 
2.900000e+00 1.007788e+00 
2.966667e+00 1.010470e+00 
3.033333e+00 1.009692e+00 
3.100000e+00 1.003799e+00 
3.166667e+00 1.006690e+00 
3.233333e+00 1.006480e+00 
3.300000e+00 1.006631e+00 
3.366667e+00 1.003621e+00 
3.433333e+00 1.003290e+00 
3.500000e+00 1.001608e+00 
3.566667e+00 1.002840e+00 
3.633333e+00 1.002679e+00 
3.700000e+00 1.003896e+00 
3.766667e+00 1.003697e+00 
3.833333e+00 1.002947e+00 
3.900000e+00 1.002276e+00 
3.966667e+00 9.988634e-01 


==> rose100-pcf-21-150K.dat <==
3.333333e-02 9.935650e-02 
1.000000e-01 2.818142e-01 
1.666667e-01 4.390151e-01 
2.333333e-01 5.669302e-01 
3.000000e-01 6.743158e-01 
3.666667e-01 7.623793e-01 
4.333333e-01 8.325480e-01 
5.000000e-01 8.892881e-01 
5.666667e-01 9.306912e-01 
6.333333e-01 9.648103e-01 
7.000000e-01 9.923256e-01 
7.666667e-01 1.011559e+00 
8.333333e-01 1.027239e+00 
9.000000e-01 1.034308e+00 
9.666667e-01 1.040001e+00 
1.033333e+00 1.044879e+00 
1.100000e+00 1.045803e+00 
1.166667e+00 1.045583e+00 
1.233333e+00 1.049213e+00 
1.300000e+00 1.044845e+00 
1.366667e+00 1.038993e+00 
1.433333e+00 1.038157e+00 
1.500000e+00 1.032929e+00 
1.566667e+00 1.025983e+00 
1.633333e+00 1.020716e+00 
1.700000e+00 1.017042e+00 
1.766667e+00 1.015753e+00 
1.833333e+00 1.010112e+00 
1.900000e+00 1.008311e+00 
1.966667e+00 1.006985e+00 
2.033333e+00 1.002628e+00 
2.100000e+00 9.992675e-01 
2.166667e+00 9.960186e-01 
2.233333e+00 9.932479e-01 
2.300000e+00 9.908122e-01 
2.366667e+00 9.855378e-01 
2.433333e+00 9.848736e-01 
2.500000e+00 9.842765e-01 
2.566667e+00 9.808756e-01 
2.633333e+00 9.802654e-01 
2.700000e+00 9.765114e-01 
2.766667e+00 9.746229e-01 
2.833333e+00 9.778678e-01 
2.900000e+00 9.725123e-01 
2.966667e+00 9.732115e-01 
3.033333e+00 9.697736e-01 
3.100000e+00 9.715051e-01 
3.166667e+00 9.727804e-01 
3.233333e+00 9.712090e-01 
3.300000e+00 9.689464e-01 
3.366667e+00 9.685183e-01 
3.433333e+00 9.675590e-01 
3.500000e+00 9.707679e-01 
3.566667e+00 9.682712e-01 
3.633333e+00 9.681972e-01 
3.700000e+00 9.666718e-01 
3.766667e+00 9.665177e-01 
3.833333e+00 9.676560e-01 
3.900000e+00 9.657525e-01 
3.966667e+00 9.645982e-01 


==> rosepaircorr-big.dat <==
1.000000 1.15697168 
1.010000 1.15415902 
1.020000 1.15152138 
1.030000 1.14903202 
1.040000 1.14666904 
1.050000 1.14441450 
1.060000 1.14225368 
1.070000 1.14017444 
1.080000 1.13816678 
1.090000 1.13622244 
1.100000 1.13433457 
1.110000 1.13249749 
1.120000 1.13070648 
1.130000 1.12895758 
1.140000 1.12724750 
1.150000 1.12557344 
1.160000 1.12393308 
1.170000 1.12232442 
1.180000 1.12074577 
1.190000 1.11919569 
1.200000 1.11767294 
1.210000 1.11617643 
1.220000 1.11470522 
1.230000 1.11325848 
1.240000 1.11183549 
1.250000 1.11043557 
1.260000 1.10905815 
1.270000 1.10770268 
1.280000 1.10636868 
1.290000 1.10505568 
1.300000 1.10376326 
1.310000 1.10249103 
1.320000 1.10123860 
1.330000 1.10000562 
1.340000 1.09879175 
1.350000 1.09759665 
1.360000 1.09642002 
1.370000 1.09526152 
1.380000 1.09412088 
1.390000 1.09299779 
1.400000 1.09189198 
1.410000 1.09080314 
1.420000 1.08973102 
1.430000 1.08867534 
1.440000 1.08763584 
1.450000 1.08661224 
1.460000 1.08560430 
1.470000 1.08461176 
1.480000 1.08363436 
1.490000 1.08267187 
1.500000 1.08172402 
1.510000 1.08079059 
1.520000 1.07987133 
1.530000 1.07896602 
1.540000 1.07807441 
1.550000 1.07719628 
1.560000 1.07633141 
1.570000 1.07547957 
1.580000 1.07464054 
1.590000 1.07381411 
1.600000 1.07300007 
1.610000 1.07219820 
1.620000 1.07140831 
1.630000 1.07063018 
1.640000 1.06986362 
1.650000 1.06910842 
1.660000 1.06836441 
1.670000 1.06763138 
1.680000 1.06690914 
1.690000 1.06619752 
1.700000 1.06549633 
1.710000 1.06480539 
1.720000 1.06412453 
1.730000 1.06345358 
1.740000 1.06279235 
1.750000 1.06214070 
1.760000 1.06149845 
1.770000 1.06086544 
1.780000 1.06024152 
1.790000 1.05962652 
1.800000 1.05902030 
1.810000 1.05842270 
1.820000 1.05783358 
1.830000 1.05725280 
1.840000 1.05668020 
1.850000 1.05611566 
1.860000 1.05555903 
1.870000 1.05501018 
1.880000 1.05446898 
1.890000 1.05393529 
1.900000 1.05340900 
1.910000 1.05288996 
1.920000 1.05237808 
1.930000 1.05187321 
1.940000 1.05137524 
1.950000 1.05088406 
1.960000 1.05039956 
1.970000 1.04992161 
1.980000 1.04945012 
1.990000 1.04898497 
2.000000 1.04852606 
2.010000 1.04807328 
2.020000 1.04762653 
2.030000 1.04718572 
2.040000 1.04675074 
2.050000 1.04632150 
2.060000 1.04589790 
2.070000 1.04547986 
2.080000 1.04506727 
2.090000 1.04466005 
2.100000 1.04425811 
2.110000 1.04386138 
2.120000 1.04346975 
2.130000 1.04308316 
2.140000 1.04270151 
2.150000 1.04232473 
2.160000 1.04195274 
2.170000 1.04158547 
2.180000 1.04122283 
2.190000 1.04086476 
2.200000 1.04051118 
2.210000 1.04016202 
2.220000 1.03981721 
2.230000 1.03947668 
2.240000 1.03914036 
2.250000 1.03880819 
2.260000 1.03848011 
2.270000 1.03815604 
2.280000 1.03783593 
2.290000 1.03751972 
2.300000 1.03720734 
2.310000 1.03689873 
2.320000 1.03659384 
2.330000 1.03629261 
2.340000 1.03599499 
2.350000 1.03570091 
2.360000 1.03541033 
2.370000 1.03512319 
2.380000 1.03483943 
2.390000 1.03455902 
2.400000 1.03428189 
2.410000 1.03400800 
2.420000 1.03373731 
2.430000 1.03346975 
2.440000 1.03320529 
2.450000 1.03294387 
2.460000 1.03268547 
2.470000 1.03243002 
2.480000 1.03217748 
2.490000 1.03192782 
2.500000 1.03168099 
2.510000 1.03143696 
2.520000 1.03119566 
2.530000 1.03095708 
2.540000 1.03072117 
2.550000 1.03048789 
2.560000 1.03025720 
2.570000 1.03002907 
2.580000 1.02980346 
2.590000 1.02958033 
2.600000 1.02935965 
2.610000 1.02914139 
2.620000 1.02892550 
2.630000 1.02871196 
2.640000 1.02850073 
2.650000 1.02829178 
2.660000 1.02808508 
2.670000 1.02788060 
2.680000 1.02767830 
2.690000 1.02747816 
2.700000 1.02728014 
2.710000 1.02708422 
2.720000 1.02689038 
2.730000 1.02669856 
2.740000 1.02650876 
2.750000 1.02632095 
2.760000 1.02613509 
2.770000 1.02595116 
2.780000 1.02576914 
2.790000 1.02558900 
2.800000 1.02541071 
2.810000 1.02523425 
2.820000 1.02505959 
2.830000 1.02488672 
2.840000 1.02471560 
2.850000 1.02454621 
2.860000 1.02437854 
2.870000 1.02421256 
2.880000 1.02404824 
2.890000 1.02388556 
2.900000 1.02372451 
2.910000 1.02356506 
2.920000 1.02340718 
2.930000 1.02325087 
2.940000 1.02309610 
2.950000 1.02294286 
2.960000 1.02279111 
2.970000 1.02264084 
2.980000 1.02249204 
2.990000 1.02234468 
3.000000 1.02219874 
3.010000 1.02205422 
3.020000 1.02191108 
3.030000 1.02176932 
3.040000 1.02162891 
3.050000 1.02148984 
3.060000 1.02135209 
3.070000 1.02121565 
3.080000 1.02108050 
3.090000 1.02094662 
3.100000 1.02081400 
3.110000 1.02068261 
3.120000 1.02055246 
3.130000 1.02042352 
3.140000 1.02029577 
3.150000 1.02016921 
3.160000 1.02004382 
3.170000 1.01991957 
3.180000 1.01979647 
3.190000 1.01967450 
3.200000 1.01955364 
3.210000 1.01943387 
3.220000 1.01931520 
3.230000 1.01919760 
3.240000 1.01908105 
3.250000 1.01896556 
3.260000 1.01885110 
3.270000 1.01873766 
3.280000 1.01862524 
3.290000 1.01851382 
3.300000 1.01840338 
3.310000 1.01829392 
3.320000 1.01818543 
3.330000 1.01807789 
3.340000 1.01797129 
3.350000 1.01786562 
3.360000 1.01776088 
3.370000 1.01765705 
3.380000 1.01755411 
3.390000 1.01745207 
3.400000 1.01735091 
3.410000 1.01725062 
3.420000 1.01715118 
3.430000 1.01705260 
3.440000 1.01695486 
3.450000 1.01685795 
3.460000 1.01676186 
3.470000 1.01666658 
3.480000 1.01657212 
3.490000 1.01647844 
3.500000 1.01638555 
3.510000 1.01629344 
3.520000 1.01620209 
3.530000 1.01611151 
3.540000 1.01602168 
3.550000 1.01593259 
3.560000 1.01584424 
3.570000 1.01575662 
3.580000 1.01566971 
3.590000 1.01558352 
3.600000 1.01549803 
3.610000 1.01541324 
3.620000 1.01532914 
3.630000 1.01524572 
3.640000 1.01516298 
3.650000 1.01508090 
3.660000 1.01499949 
3.670000 1.01491872 
3.680000 1.01483861 
3.690000 1.01475913 
3.700000 1.01468028 
3.710000 1.01460207 
3.720000 1.01452447 
3.730000 1.01444748 
3.740000 1.01437110 
3.750000 1.01429533 
3.760000 1.01422014 
3.770000 1.01414554 
3.780000 1.01407153 
3.790000 1.01399810 
3.800000 1.01392523 
3.810000 1.01385292 
3.820000 1.01378118 
3.830000 1.01370999 
3.840000 1.01363934 
3.850000 1.01356924 
3.860000 1.01349967 
3.870000 1.01343064 
3.880000 1.01336213 
3.890000 1.01329413 
3.900000 1.01322666 
3.910000 1.01315969 
3.920000 1.01309323 
3.930000 1.01302727 
3.940000 1.01296180 
3.950000 1.01289682 
3.960000 1.01283233 
3.970000 1.01276832 
3.980000 1.01270478 
3.990000 1.01264172 
4.000000 1.01257912 


==> star100-pcf-101-150K.dat <==
0.0          0.0
3.333333e-02 8.925680e-02 
1.000000e-01 2.602934e-01 
1.666667e-01 4.154558e-01 
2.333333e-01 5.547279e-01 
3.000000e-01 6.743338e-01 
3.666667e-01 7.752967e-01 
4.333333e-01 8.608105e-01 
5.000000e-01 9.262040e-01 
5.666667e-01 9.816858e-01 
6.333333e-01 1.022725e+00 
7.000000e-01 1.055326e+00 
7.666667e-01 1.078364e+00 
8.333333e-01 1.091236e+00 
9.000000e-01 1.103964e+00 
9.666667e-01 1.108613e+00 
1.033333e+00 1.109504e+00 
1.100000e+00 1.110130e+00 
1.166667e+00 1.106364e+00 
1.233333e+00 1.102199e+00 
1.300000e+00 1.097175e+00 
1.366667e+00 1.090643e+00 
1.433333e+00 1.084520e+00 
1.500000e+00 1.077939e+00 
1.566667e+00 1.072006e+00 
1.633333e+00 1.067743e+00 
1.700000e+00 1.060036e+00 
1.766667e+00 1.054790e+00 
1.833333e+00 1.048960e+00 
1.900000e+00 1.047346e+00 
1.966667e+00 1.040259e+00 
2.033333e+00 1.038505e+00 
2.100000e+00 1.034444e+00 
2.166667e+00 1.033695e+00 
2.233333e+00 1.030475e+00 
2.300000e+00 1.027126e+00 
2.366667e+00 1.024392e+00 
2.433333e+00 1.023913e+00 
2.500000e+00 1.020685e+00 
2.566667e+00 1.020442e+00 
2.633333e+00 1.019726e+00 
2.700000e+00 1.016608e+00 
2.766667e+00 1.016025e+00 
2.833333e+00 1.015111e+00 
2.900000e+00 1.013022e+00 
2.966667e+00 1.012665e+00 
3.033333e+00 1.011066e+00 
3.100000e+00 1.010268e+00 
3.166667e+00 1.009820e+00 
3.233333e+00 1.010230e+00 
3.300000e+00 1.009479e+00 
3.366667e+00 1.007603e+00 
3.433333e+00 1.006897e+00 
3.500000e+00 1.008071e+00 
3.566667e+00 1.005876e+00 
3.633333e+00 1.006577e+00 
3.700000e+00 1.002607e+00 
3.766667e+00 1.002345e+00 
3.833333e+00 1.003133e+00 
3.900000e+00 1.001263e+00 
3.966667e+00 1.003953e+00 


==> star100-pcf-21-150K.dat <==
3.333333e-02 7.863397e-02 
1.000000e-01 2.307725e-01 
1.666667e-01 3.707369e-01 
2.333333e-01 4.979878e-01 
3.000000e-01 6.115751e-01 
3.666667e-01 7.077337e-01 
4.333333e-01 7.897876e-01 
5.000000e-01 8.588060e-01 
5.666667e-01 9.171536e-01 
6.333333e-01 9.624997e-01 
7.000000e-01 1.000527e+00 
7.666667e-01 1.027798e+00 
8.333333e-01 1.049341e+00 
9.000000e-01 1.062332e+00 
9.666667e-01 1.073064e+00 
1.033333e+00 1.077784e+00 
1.100000e+00 1.080919e+00 
1.166667e+00 1.077815e+00 
1.233333e+00 1.074599e+00 
1.300000e+00 1.068292e+00 
1.366667e+00 1.063516e+00 
1.433333e+00 1.054017e+00 
1.500000e+00 1.046319e+00 
1.566667e+00 1.040293e+00 
1.633333e+00 1.034534e+00 
1.700000e+00 1.026452e+00 
1.766667e+00 1.018172e+00 
1.833333e+00 1.012574e+00 
1.900000e+00 1.007830e+00 
1.966667e+00 1.003821e+00 
2.033333e+00 1.000220e+00 
2.100000e+00 9.973840e-01 
2.166667e+00 9.914184e-01 
2.233333e+00 9.904831e-01 
2.300000e+00 9.890958e-01 
2.366667e+00 9.855318e-01 
2.433333e+00 9.854338e-01 
2.500000e+00 9.808496e-01 
2.566667e+00 9.809226e-01 
2.633333e+00 9.811746e-01 
2.700000e+00 9.797013e-01 
2.766667e+00 9.773586e-01 
2.833333e+00 9.758182e-01 
2.900000e+00 9.749220e-01 
2.966667e+00 9.746809e-01 
3.033333e+00 9.738307e-01 
3.100000e+00 9.733196e-01 
3.166667e+00 9.705088e-01 
3.233333e+00 9.693285e-01 
3.300000e+00 9.676250e-01 
3.366667e+00 9.666538e-01 
3.433333e+00 9.671369e-01 
3.500000e+00 9.686193e-01 
3.566667e+00 9.668888e-01 
3.633333e+00 9.642081e-01 
3.700000e+00 9.668668e-01 
3.766667e+00 9.648673e-01 
3.833333e+00 9.654304e-01 
3.900000e+00 9.642571e-01 
3.966667e+00 9.631428e-01 


==> starpaircorr-big.dat <==
1.200000 0.04601681 
1.210000 0.18239047 
1.220000 0.30030370 
1.230000 0.40234549 
1.240000 0.49072614 
1.250000 0.56733499 
1.260000 0.63378897 
1.270000 0.69147354 
1.280000 0.74157721 
1.290000 0.78512072 
1.300000 0.82298169 
1.310000 0.85591555 
1.320000 0.88457328 
1.330000 0.90951639 
1.340000 0.93122979 
1.350000 0.95013265 
1.360000 0.96658767 
1.370000 0.98090902 
1.380000 0.99336908 
1.390000 1.00420424 
1.400000 1.01361985 
1.410000 1.02179446 
1.420000 1.02888344 
1.430000 1.03502213 
1.440000 1.04032852 
1.450000 1.04490557 
1.460000 1.04884317 
1.470000 1.05221989 
1.480000 1.05510446 
1.490000 1.05755704 
1.500000 1.05963031 
1.510000 1.06137048 
1.520000 1.06281808 
1.530000 1.06400867 
1.540000 1.06497352 
1.550000 1.06574011 
1.560000 1.06633258 
1.570000 1.06677221 
1.580000 1.06707774 
1.590000 1.06726565 
1.600000 1.06735050 
1.610000 1.06734512 
1.620000 1.06726082 
1.630000 1.06710760 
1.640000 1.06689429 
1.650000 1.06662868 
1.660000 1.06631766 
1.670000 1.06596731 
1.680000 1.06558303 
1.690000 1.06516957 
1.700000 1.06473114 
1.710000 1.06427146 
1.720000 1.06379384 
1.730000 1.06330117 
1.740000 1.06279603 
1.750000 1.06228070 
1.760000 1.06175719 
1.770000 1.06122727 
1.780000 1.06069252 
1.790000 1.06015432 
1.800000 1.05961389 
1.810000 1.05907229 
1.820000 1.05853048 
1.830000 1.05798928 
1.840000 1.05744943 
1.850000 1.05691156 
1.860000 1.05637622 
1.870000 1.05584390 
1.880000 1.05531503 
1.890000 1.05478996 
1.900000 1.05426902 
1.910000 1.05375246 
1.920000 1.05324052 
1.930000 1.05273339 
1.940000 1.05223124 
1.950000 1.05173420 
1.960000 1.05124237 
1.970000 1.05075585 
1.980000 1.05027471 
1.990000 1.04979899 
2.000000 1.04932873 
2.010000 1.04886395 
2.020000 1.04840467 
2.030000 1.04795088 
2.040000 1.04750257 
2.050000 1.04705972 
2.060000 1.04662232 
2.070000 1.04619032 
2.080000 1.04576369 
2.090000 1.04534239 
2.100000 1.04492638 
2.110000 1.04451560 
2.120000 1.04411000 
2.130000 1.04370953 
2.140000 1.04331413 
2.150000 1.04292374 
2.160000 1.04253831 
2.170000 1.04215776 
2.180000 1.04178204 
2.190000 1.04141109 
2.200000 1.04104484 
2.210000 1.04068322 
2.220000 1.04032618 
2.230000 1.03997364 
2.240000 1.03962555 
2.250000 1.03928184 
2.260000 1.03894245 
2.270000 1.03860732 
2.280000 1.03827637 
2.290000 1.03794956 
2.300000 1.03762681 
2.310000 1.03730807 
2.320000 1.03699328 
2.330000 1.03668238 
2.340000 1.03637530 
2.350000 1.03607199 
2.360000 1.03577240 
2.370000 1.03547646 
2.380000 1.03518413 
2.390000 1.03489534 
2.400000 1.03461004 
2.410000 1.03432818 
2.420000 1.03404970 
2.430000 1.03377456 
2.440000 1.03350270 
2.450000 1.03323407 
2.460000 1.03296863 
2.470000 1.03270632 
2.480000 1.03244710 
2.490000 1.03219092 
2.500000 1.03193774 
2.510000 1.03168751 
2.520000 1.03144018 
2.530000 1.03119571 
2.540000 1.03095406 
2.550000 1.03071519 
2.560000 1.03047905 
2.570000 1.03024561 
2.580000 1.03001482 
2.590000 1.02978665 
2.600000 1.02956105 
2.610000 1.02933798 
2.620000 1.02911742 
2.630000 1.02889933 
2.640000 1.02868366 
2.650000 1.02847038 
2.660000 1.02825946 
2.670000 1.02805086 
2.680000 1.02784455 
2.690000 1.02764050 
2.700000 1.02743868 
2.710000 1.02723904 
2.720000 1.02704156 
2.730000 1.02684622 
2.740000 1.02665298 
2.750000 1.02646180 
2.760000 1.02627267 
2.770000 1.02608555 
2.780000 1.02590041 
2.790000 1.02571723 
2.800000 1.02553598 
2.810000 1.02535663 
2.820000 1.02517915 
2.830000 1.02500353 
2.840000 1.02482973 
2.850000 1.02465773 
2.860000 1.02448750 
2.870000 1.02431903 
2.880000 1.02415228 
2.890000 1.02398723 
2.900000 1.02382386 
2.910000 1.02366216 
2.920000 1.02350209 
2.930000 1.02334363 
2.940000 1.02318676 
2.950000 1.02303146 
2.960000 1.02287772 
2.970000 1.02272550 
2.980000 1.02257479 
2.990000 1.02242558 
3.000000 1.02227783 
3.010000 1.02213153 
3.020000 1.02198667 
3.030000 1.02184322 
3.040000 1.02170116 
3.050000 1.02156048 
3.060000 1.02142117 
3.070000 1.02128319 
3.080000 1.02114654 
3.090000 1.02101119 
3.100000 1.02087714 
3.110000 1.02074437 
3.120000 1.02061285 
3.130000 1.02048258 
3.140000 1.02035353 
3.150000 1.02022570 
3.160000 1.02009906 
3.170000 1.01997361 
3.180000 1.01984932 
3.190000 1.01972619 
3.200000 1.01960419 
3.210000 1.01948333 
3.220000 1.01936357 
3.230000 1.01924491 
3.240000 1.01912734 
3.250000 1.01901083 
3.260000 1.01889539 
3.270000 1.01878099 
3.280000 1.01866763 
3.290000 1.01855528 
3.300000 1.01844395 
3.310000 1.01833361 
3.320000 1.01822425 
3.330000 1.01811587 
3.340000 1.01800845 
3.350000 1.01790199 
3.360000 1.01779646 
3.370000 1.01769186 
3.380000 1.01758817 
3.390000 1.01748539 
3.400000 1.01738351 
3.410000 1.01728252 
3.420000 1.01718240 
3.430000 1.01708314 
3.440000 1.01698474 
3.450000 1.01688719 
3.460000 1.01679047 
3.470000 1.01669458 
3.480000 1.01659951 
3.490000 1.01650524 
3.500000 1.01641178 
3.510000 1.01631910 
3.520000 1.01622721 
3.530000 1.01613608 
3.540000 1.01604572 
3.550000 1.01595612 
3.560000 1.01586727 
3.570000 1.01577915 
3.580000 1.01569176 
3.590000 1.01560509 
3.600000 1.01551914 
3.610000 1.01543390 
3.620000 1.01534936 
3.630000 1.01526550 
3.640000 1.01518233 
3.650000 1.01509984 
3.660000 1.01501802 
3.670000 1.01493685 
3.680000 1.01485634 
3.690000 1.01477649 
3.700000 1.01469726 
3.710000 1.01461868 
3.720000 1.01454072 
3.730000 1.01446339 
3.740000 1.01438666 
3.750000 1.01431055 
3.760000 1.01423504 
3.770000 1.01416012 
3.780000 1.01408579 
3.790000 1.01401204 
3.800000 1.01393887 
3.810000 1.01386627 
3.820000 1.01379424 
3.830000 1.01372276 
3.840000 1.01365184 
3.850000 1.01358146 
3.860000 1.01351163 
3.870000 1.01344233 
3.880000 1.01337356 
3.890000 1.01330532 
3.900000 1.01323760 
3.910000 1.01317039 
3.920000 1.01310369 
3.930000 1.01303750 
3.940000 1.01297181 
3.950000 1.01290661 
3.960000 1.01284190 
3.970000 1.01277767 
3.980000 1.01271393 
3.990000 1.01265066 
4.000000 1.01258786 

